Spatially resolved microlensing timescale distributions across the Galactic bulge with the VVV survey

We analyze 1602 microlensing events found in the VISTA Variables in the Via Lactea (VVV) near-infrared (NIR) survey data. We obtain spatially-resolved, efficiency-corrected timescale distributions across the Galactic bulge ($|\ell|<10^\circ,$ $|b|<5^\circ$), using a Bayesian hierarchical model. Spatially-resolved peaks and means of the timescale distributions, along with their marginal distributions in strips of longitude and latitude, are in agreement at a 1$\sigma$ level with predictions based on the Besan\c{c}on model of the Galaxy. We find that the event timescales in the central bulge fields ($|\ell| < 5^\circ$) are on average shorter than the non-central ($|\ell| > 5^\circ$) fields, with the average peak of the lognormal timescale distribution at 23.6 $\pm$ 1.9 days for the central fields and 29.0 $\pm$ 3.0 days for the non-central fields. Our ability to probe the structure of the Bulge with this sample of NIR microlensing events is limited by the VVV survey's sparse cadence and relatively small number of detected microlensing events compared to dedicated optical surveys. Looking forward to future surveys, we investigate the capability of the Roman telescope to detect spatially-resolved asymmetries in the timescale distributions. We propose two pairs of Roman fields, centred on ($\ell = \pm 9,5^\circ$, $b=-0.125^\circ$) and ($\ell = -5^\circ$, $b=\pm 1.375^\circ$) as good targets to measure the asymmetry in longitude and latitude, respectively.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
